Automated Gadget Discovery in Science

In recent years, reinforcement learning (RL) has become increasingly successful in its application to science and the process of scientific discovery in general. However, while RL algorithms learn to solve increasingly complex problems, interpreting the solutions they provide becomes ever more challenging. In this work, we gain insights into an RL agent's learned behavior through a post-hoc analysis based on sequence mining and clustering. Specifically, frequent and compact subroutines, used by the agent to solve a given task, are distilled as gadgets and then grouped by various metrics. This process of gadget discovery develops in three stages: First, we use an RL agent to generate data, then, we employ a mining algorithm to extract gadgets and finally, the obtained gadgets are grouped by a density-based clustering algorithm. We demonstrate our method by applying it to two quantum-inspired RL environments. First, we consider simulated quantum optics experiments for the design of high-dimensional multipartite entangled states where the algorithm finds gadgets that correspond to modern interferometer setups. Second, we consider a circuit-based quantum computing environment where the algorithm discovers various gadgets for quantum information processing, such as quantum teleportation. This approach for analyzing the policy of a learned agent is agent and environment agnostic and can yield interesting insights into any agent's policy.

==> Tables/QO_env_gadgets_srv_cluster.csv <==
Pattern;Interestingness;Support;Cohesion;Agent;Info 
['BS[2, 4],', 'BS[1, 2],', 'DP[2, 1],', 'Refl[2],', 'BS[1, 2],'];0.0989;0.099;0.9988;[2];[[2, 2, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'DP[4, 1],'];0.049;0.0884;0.554;[4];[[2, 3, 3]]
['Holo[3, 1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],'];0.0565;0.099;0.571;[6];[[2, 3, 3]]
['Holo[4, 1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],', 'DP[4, 1],'];0.0608;0.086;0.7068;[5];[[2, 3, 3]]
['BS[2, 3],', 'DP[2, 1],', 'Refl[4],', 'Refl[2],', 'BS[2, 3],'];0.0613;0.0981;0.6248;[6];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'DP[2, 1],'];0.0623;0.0873;0.7131;[2];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],', 'Refl[1],'];0.0628;0.0889;0.7061;[0];[[2, 3, 3]]
['Refl[3],', 'BS[1, 4],', 'DP[3, 1],', 'BS[2, 3],'];0.0664;0.0996;0.6666;[3];[[2, 3, 3]]
['DP[2, 1],', 'BS[2, 3],', 'Refl[4],', 'BS[1, 4],'];0.0666;0.1;0.6658;[3];[[2, 3, 3]]
['Holo[1, 2],', 'Refl[1],', 'Holo[1, 1],', 'BS[1, 2],', 'BS[1, 4],'];0.07;0.0987;0.7097;[8];[[2, 3, 3]]
['DP[3, 1],', 'Refl[2],', 'Holo[2, -1],', 'BS[1, 2],', 'BS[1, 4],'];0.0707;0.0993;0.7117;[7];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'DP[3, 1],'];0.0756;0.0911;0.8301;[2];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],', 'Holo[1, 2],'];0.0757;0.0918;0.8245;[0];[[2, 3, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],'];0.0778;0.0979;0.7951;[4];[[2, 3, 3]]
['Holo[4, 1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],'];0.0789;0.0992;0.795;[5];[[2, 3, 3]]
['BS[1, 4],', 'Refl[3],', 'DP[3, 1],', 'BS[2, 3],', 'Holo[1, 2],'];0.0793;0.0959;0.8267;[8];[[2, 3, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'Holo[4, -2],'];0.0796;0.0958;0.8313;[4];[[2, 3, 3]]
['Refl[1],', 'Holo[2, 1],', 'BS[1, 2],', 'BS[2, 4],'];0.0796;0.0997;0.7981;[9];[[2, 3, 3]]
['Refl[1],', 'Holo[2, 1],', 'BS[1, 2],', 'BS[2, 4],', 'Refl[4],'];0.0822;0.0989;0.831;[9];[[2, 3, 3]]
['Holo[1, -1],', 'Holo[3, -2],', 'Refl[2],', 'BS[1, 2],', 'BS[2, 4],'];0.0824;0.0994;0.8293;[4];[[2, 3, 3]]
['Holo[1, 1],', 'Holo[4, -1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],'];0.0827;0.0997;0.8296;[9];[[2, 3, 3]]
['Holo[1, 2],', 'Refl[1],', 'Holo[1, 1],', 'BS[1, 2],', 'Holo[3, -2],', 'BS[1, 4],'];0.083;0.0972;0.8543;[8];[[2, 3, 3]]
['BS[2, 3],', 'DP[2, 1],', 'Refl[3],', 'BS[2, 3],', 'Holo[4, 2],'];0.0882;0.0903;0.9773;[7];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'Holo[4, 1],'];0.0951;0.0955;0.9956;[2];[[2, 3, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'DP[2, 1],', 'BS[2, 4],'];0.0971;0.0975;0.9955;[4];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],', 'Holo[4, -2],'];0.0972;0.0972;1.0;[0];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[2],', 'BS[2, 3],', 'Holo[3, 1],'];0.0978;0.0983;0.9953;[1];[[2, 3, 3]]
['Holo[4, 1],', 'Refl[3],', 'BS[3, 4],', 'Refl[2],', 'BS[2, 4],'];0.0983;0.0986;0.9972;[5];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],'];0.0991;0.0996;0.9948;[2];[[2, 3, 3]]
['BS[1, 4],', 'Refl[3],', 'DP[3, 1],', 'BS[2, 3],', 'Holo[4, 1],'];0.0991;0.0991;1.0;[8];[[2, 3, 3]]
['Refl[1],', 'Holo[2, 1],', 'BS[1, 2],', 'Holo[1, -1],', 'BS[2, 4],'];0.0992;0.0994;0.9984;[9];[[2, 3, 3]]
['BS[2, 3],', 'DP[2, 1],', 'Refl[3],', 'BS[2, 3],'];0.0996;0.0997;0.9987;[7];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],'];0.1;0.1;1.0;[0];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[2],', 'BS[2, 3],'];0.1;0.1001;0.999;[1];[[2, 3, 3]]
['Holo[1, -2],', 'Refl[2],', 'Holo[2, 1],', 'BS[1, 2],', 'BS[2, 4],'];0.1;0.1;1.0;[7];[[2, 3, 3]]
['BS[1, 4],', 'Refl[3],', 'DP[3, 1],', 'BS[2, 3],'];0.1001;0.1001;1.0;[8];[[2, 3, 3]]
['Holo[1, -2],', 'Holo[4, 1],', 'BS[1, 4],', 'Holo[3, -2],', 'BS[1, 2],'];0.0833;0.1;0.8329;[3];[[2, 4, 4]]
['Holo[4, 1],', 'Refl[4],', 'Holo[2, 2],', 'BS[2, 4],', 'Refl[4],', 'BS[1, 2],'];0.0999;0.0999;1.0;[1];[[2, 4, 4]]
['DP[3, 1],', 'Holo[4, -1],', 'Holo[3, -1],', 'BS[1, 4],', 'BS[1, 3],'];0.1;0.1;1.0;[6];[[2, 4, 4]]
['Holo[2, -2],', 'DP[2, 1],', 'Holo[1, 2],', 'BS[1, 4],', 'BS[2, 4],'];0.0997;0.0999;0.9982;[1];[[2, 4, 5]]
['Holo[2, 2],', 'Refl[3],', 'Holo[1, -2],', 'BS[1, 4],', 'DP[4, 1],', 'BS[2, 4],'];0.0998;0.0998;1.0;[6];[[2, 4, 5]]
['Holo[4, 2],', 'Holo[2, 1],', 'BS[1, 4],', 'Holo[3, -2],', 'BS[3, 4],'];0.1;0.1001;0.9988;[7];[[2, 4, 5]]
['Holo[2, 2],', 'Refl[2],', 'BS[1, 2],', 'Holo[4, 2],', 'DP[1, 1],', 'BS[1, 4],'];0.0998;0.0998;1.0;[3];[[3, 4, 5]]
['Holo[1, 2],', 'Holo[4, 2],', 'Holo[1, 1],', 'BS[1, 2],', 'BS[2, 4],'];0.0996;0.0996;1.0;[1];[[3, 6, 7]]

==> Tables/clusters_first_operation_run_0.csv <==
Gadget;Cluster;$G1_{1}$;$G1_{2}$;$G2_{12}$;$G2_{13}$;$G2_{14}$;$G2_{23}$;$G2_{24}$;$G2_{34}$
$M2_{34}$,$M2_{34}$;C1;0.41;0;0.59;0;0;0;0;0
$G2_{13}$,$M2_{14}$;C1;0;0;0;0;0.04;0;0.95;0
$M2_{12}$,$M2_{12}$;C1;0;0;0;0.51;0.49;0;0;0
$M2_{12}$,$M2_{12}$,$M2_{12}$;C1;0;0;0;0.49;0.5;0;0;0
$G1_{2}$,$G2_{34}$;C1;0;0;0.24;0.08;0.16;0;0;0.52
$G2_{24}$,$M2_{13}$;C1;0;0;0;0;0;0;0;0.97
$G1_{4}$,$G1_{4}$;C0;0.8;0;0.12;0;0;0.07;0;0
$G1_{3}$,$G1_{4}$;C0;0.74;0;0.21;0;0;0.05;0;0
$G1_{4}$,$G1_{4}$,$G1_{4}$;C0;0.88;0;0.05;0;0;0.06;0;0
$G1_{4}$,$M1_{2}$;C0;0.99;0;0;0;0;0;0;0
$G1_{3}$,$G1_{3}$;C0;0;0.52;0;0;0.43;0;0.05;0
$G1_{4}$,$G2_{23}$;C0;0;0.99;0;0;0;0;0;0
$M2_{23}$,$G1_{1}$;C0;0;0.99;0;0;0;0;0;0.01
$G1_{3}$,$G1_{1}$;C0;0;0.97;0;0.02;0;0;0;0
$G2_{23}$,$M2_{23}$;C0;0;1;0;0;0;0;0;0
$M2_{14}$,$M2_{14}$;-1;0;0;0;0;0.02;0;0.96;0
$G1_{1}$,$G1_{1}$;-1;0;0;0.13;0.16;0.26;0;0;0.45
$M2_{13}$,$M2_{13}$;-1;0;0;0;0.01;0;0;0;0.97


==> Tables/gadget_clusters_all_info_Hamming_distance_run_0.csv <==
Gadget;Cluster;Prob;InitSet Length;InitSet Reward;Interestingness;Agent 
$G2_{12}$,$M2_{34}$;C3;1;3.00;-0.63;0.2012;0
$G2_{12}$,$M2_{13}$;C3;1;3.00;-0.70;0.1454;0
$G2_{12}$,$M2_{14}$;C3;1;3.00;-0.75;0.1281;0
$G2_{24}$,$G2_{13}$;C3;1;3.02;-0.59;0.2189;1
$G2_{14}$,$G2_{14}$;C3;1;3.01;-0.68;0.2186;1
$G2_{24}$,$M2_{14}$,$M2_{14}$;C3;1;3.00;-0.61;0.1622;1
$G2_{24}$,$M2_{14}$;C3;1;3.00;-0.61;0.1472;1
$G2_{14}$,$G1_{3}$;C3;1;3.00;-0.63;0.1395;1
$G2_{14}$,$M2_{12}$;C3;1;3.01;-0.53;0.241;2
$G2_{13}$,$M2_{12}$;C3;1;3.00;-0.57;0.2339;2
$G2_{34}$,$G2_{24}$;C3;1;3.00;-0.60;0.2667;3
$G1_{1}$,$G1_{4}$;C2;0.96;3.01;0.99;0.3557;0
$G1_{1}$,$G1_{3}$;C2;0.92;3.00;0.99;0.2799;0
$G1_{2}$,$G1_{2}$;C2;0.93;3.02;0.99;0.255;1
$G1_{2}$,$G1_{3}$;C2;0.93;3.01;0.99;0.2067;1
$G2_{34}$,$G2_{34}$;C2;1;3.40;0.97;0.3684;2
$G2_{34}$,$G2_{34}$,$G2_{34}$;C2;1;3.20;0.98;0.2281;2
$G2_{34}$,$G1_{1}$;C2;1;3.58;0.96;0.1899;2
$G2_{34}$,$G1_{2}$;C2;0.96;3.08;0.98;0.1769;2
$G1_{2}$,$G1_{4}$;C2;1;3.01;0.98;0.6149;3
$G1_{2}$,$G1_{4}$,$G2_{23}$;C2;1;3.00;0.99;0.437;3
$G1_{2}$,$G1_{4}$,$G1_{3}$;C2;1;3.00;0.98;0.2411;3
$M2_{34}$,$M2_{34}$;C1;1;5.29;0.20;0.2192;0
$G2_{13}$,$M2_{14}$;C1;1;4.09;-0.29;0.2189;1
$M2_{12}$,$M2_{12}$;C1;1;4.03;0.22;0.454;2
$M2_{12}$,$M2_{12}$,$M2_{12}$;C1;1;4.02;0.18;0.4242;2
$G1_{2}$,$G2_{34}$;C1;0.93;4.00;0.94;0.1957;2
$G2_{24}$,$M2_{13}$;C1;1;4.02;-0.35;0.2522;3
$G1_{4}$,$G1_{4}$;C0;1;4.82;0.85;0.4536;0
$G1_{3}$,$G1_{4}$;C0;1;4.42;0.80;0.3358;0
$G1_{4}$,$G1_{4}$,$G1_{4}$;C0;1;4.35;0.87;0.2525;0
$G1_{4}$,$M1_{2}$;C0;1;4.67;0.96;0.2085;0
$G1_{3}$,$G1_{3}$;C0;1;4.81;0.57;0.3307;1
$G1_{4}$,$G2_{23}$;C0;0.91;4.00;0.96;0.4366;3
$M2_{23}$,$G1_{1}$;C0;0.93;6.76;0.91;0.3522;3
$G1_{3}$,$G1_{1}$;C0;0.93;6.12;0.94;0.2386;3
$G2_{23}$,$M2_{23}$;C0;0.93;5.05;0.90;0.2382;3
$M2_{14}$,$M2_{14}$;-1;0;5.21;0.22;0.235;1
$G1_{1}$,$G1_{1}$;-1;0;6.81;0.63;0.2823;2
$M2_{13}$,$M2_{13}$;-1;0;5.08;-0.10;0.2424;3


==> Tables/test.csv <==
Pattern;Interestingness;Support;Cohesion;Agent;Info 
['BS[2, 4],', 'BS[1, 2],', 'DP[2, 1],', 'Refl[2],', 'BS[1, 2],'];0.0989;0.099;0.9988;[2];[[2, 2, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'DP[4, 1],'];0.049;0.0884;0.554;[4];[[2, 3, 3]]
['Holo[3, 1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],'];0.0565;0.099;0.571;[6];[[2, 3, 3]]
['Holo[4, 1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],', 'DP[4, 1],'];0.0608;0.086;0.7068;[5];[[2, 3, 3]]
['BS[2, 3],', 'DP[2, 1],', 'Refl[4],', 'Refl[2],', 'BS[2, 3],'];0.0613;0.0981;0.6248;[6];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'DP[2, 1],'];0.0623;0.0873;0.7131;[2];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],', 'Refl[1],'];0.0628;0.0889;0.7061;[0];[[2, 3, 3]]
['Refl[3],', 'BS[1, 4],', 'DP[3, 1],', 'BS[2, 3],'];0.0664;0.0996;0.6666;[3];[[2, 3, 3]]
['DP[2, 1],', 'BS[2, 3],', 'Refl[4],', 'BS[1, 4],'];0.0666;0.1;0.6658;[3];[[2, 3, 3]]
['Holo[1, 2],', 'Refl[1],', 'Holo[1, 1],', 'BS[1, 2],', 'BS[1, 4],'];0.07;0.0987;0.7097;[8];[[2, 3, 3]]
['DP[3, 1],', 'Refl[2],', 'Holo[2, -1],', 'BS[1, 2],', 'BS[1, 4],'];0.0707;0.0993;0.7117;[7];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'DP[3, 1],'];0.0756;0.0911;0.8301;[2];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],', 'Holo[1, 2],'];0.0757;0.0918;0.8245;[0];[[2, 3, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],'];0.0778;0.0979;0.7951;[4];[[2, 3, 3]]
['Holo[4, 1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],'];0.0789;0.0992;0.795;[5];[[2, 3, 3]]
['BS[1, 4],', 'Refl[3],', 'DP[3, 1],', 'BS[2, 3],', 'Holo[1, 2],'];0.0793;0.0959;0.8267;[8];[[2, 3, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'Holo[4, -2],'];0.0796;0.0958;0.8313;[4];[[2, 3, 3]]
['Refl[1],', 'Holo[2, 1],', 'BS[1, 2],', 'BS[2, 4],'];0.0796;0.0997;0.7981;[9];[[2, 3, 3]]
['Refl[1],', 'Holo[2, 1],', 'BS[1, 2],', 'BS[2, 4],', 'Refl[4],'];0.0822;0.0989;0.831;[9];[[2, 3, 3]]
['Holo[1, -1],', 'Holo[3, -2],', 'Refl[2],', 'BS[1, 2],', 'BS[2, 4],'];0.0824;0.0994;0.8293;[4];[[2, 3, 3]]
['Holo[1, 1],', 'Holo[4, -1],', 'Refl[3],', 'BS[3, 4],', 'BS[2, 4],'];0.0827;0.0997;0.8296;[9];[[2, 3, 3]]
['Holo[1, 2],', 'Refl[1],', 'Holo[1, 1],', 'BS[1, 2],', 'Holo[3, -2],', 'BS[1, 4],'];0.083;0.0972;0.8543;[8];[[2, 3, 3]]
['BS[2, 3],', 'DP[2, 1],', 'Refl[3],', 'BS[2, 3],', 'Holo[4, 2],'];0.0882;0.0903;0.9773;[7];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],', 'Holo[4, 1],'];0.0951;0.0955;0.9956;[2];[[2, 3, 3]]
['Refl[4],', 'Holo[4, -1],', 'BS[3, 4],', 'DP[2, 1],', 'BS[2, 4],'];0.0971;0.0975;0.9955;[4];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],', 'Holo[4, -2],'];0.0972;0.0972;1.0;[0];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[2],', 'BS[2, 3],', 'Holo[3, 1],'];0.0978;0.0983;0.9953;[1];[[2, 3, 3]]
['Holo[4, 1],', 'Refl[3],', 'BS[3, 4],', 'Refl[2],', 'BS[2, 4],'];0.0983;0.0986;0.9972;[5];[[2, 3, 3]]
['Refl[3],', 'Holo[4, -1],', 'BS[3, 4],', 'BS[2, 4],'];0.0991;0.0996;0.9948;[2];[[2, 3, 3]]
['BS[1, 4],', 'Refl[3],', 'DP[3, 1],', 'BS[2, 3],', 'Holo[4, 1],'];0.0991;0.0991;1.0;[8];[[2, 3, 3]]
['Refl[1],', 'Holo[2, 1],', 'BS[1, 2],', 'Holo[1, -1],', 'BS[2, 4],'];0.0992;0.0994;0.9984;[9];[[2, 3, 3]]
['BS[2, 3],', 'DP[2, 1],', 'Refl[3],', 'BS[2, 3],'];0.0996;0.0997;0.9987;[7];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[3],', 'BS[2, 3],'];0.1;0.1;1.0;[0];[[2, 3, 3]]
['DP[1, 1],', 'BS[1, 4],', 'Refl[2],', 'BS[2, 3],'];0.1;0.1001;0.999;[1];[[2, 3, 3]]
['Holo[1, -2],', 'Refl[2],', 'Holo[2, 1],', 'BS[1, 2],', 'BS[2, 4],'];0.1;0.1;1.0;[7];[[2, 3, 3]]
['BS[1, 4],', 'Refl[3],', 'DP[3, 1],', 'BS[2, 3],'];0.1001;0.1001;1.0;[8];[[2, 3, 3]]
['Holo[1, -2],', 'Holo[4, 1],', 'BS[1, 4],', 'Holo[3, -2],', 'BS[1, 2],'];0.0833;0.1;0.8329;[3];[[2, 4, 4]]
['Holo[4, 1],', 'Refl[4],', 'Holo[2, 2],', 'BS[2, 4],', 'Refl[4],', 'BS[1, 2],'];0.0999;0.0999;1.0;[1];[[2, 4, 4]]
['DP[3, 1],', 'Holo[4, -1],', 'Holo[3, -1],', 'BS[1, 4],', 'BS[1, 3],'];0.1;0.1;1.0;[6];[[2, 4, 4]]
['Holo[2, -2],', 'DP[2, 1],', 'Holo[1, 2],', 'BS[1, 4],', 'BS[2, 4],'];0.0997;0.0999;0.9982;[1];[[2, 4, 5]]
['Holo[2, 2],', 'Refl[3],', 'Holo[1, -2],', 'BS[1, 4],', 'DP[4, 1],', 'BS[2, 4],'];0.0998;0.0998;1.0;[6];[[2, 4, 5]]
['Holo[4, 2],', 'Holo[2, 1],', 'BS[1, 4],', 'Holo[3, -2],', 'BS[3, 4],'];0.1;0.1001;0.9988;[7];[[2, 4, 5]]
['Holo[2, 2],', 'Refl[2],', 'BS[1, 2],', 'Holo[4, 2],', 'DP[1, 1],', 'BS[1, 4],'];0.0998;0.0998;1.0;[3];[[3, 4, 5]]
['Holo[1, 2],', 'Holo[4, 2],', 'Holo[1, 1],', 'BS[1, 2],', 'BS[2, 4],'];0.0996;0.0996;1.0;[1];[[3, 6, 7]]

==> Tables/utility_clusters_run_0.csv <==
Gadget;Cluster;Prob;Interestingness;Support;Cohesion
$M2_{34}$,$M2_{34}$;C4;1;0.2192;0.2276;0.9631
$M2_{14}$,$M2_{14}$;C4;1;0.235;0.2368;0.9924
$M2_{12}$,$M2_{12}$;C4;1;0.454;0.455;0.9979
$M2_{12}$,$M2_{12}$,$M2_{12}$;C4;1;0.4242;0.425;0.9981
$M2_{13}$,$M2_{13}$;C4;1;0.2424;0.2473;0.9802
$G2_{12}$,$M2_{34}$;C3;1;0.2012;0.2302;0.874
$G2_{12}$,$M2_{13}$;C3;1;0.1454;0.233;0.6239
$G2_{12}$,$M2_{14}$;C3;1;0.1281;0.1623;0.7893
$G2_{13}$,$M2_{14}$;C3;1;0.2189;0.2312;0.9467
$G2_{24}$,$M2_{14}$,$M2_{14}$;C3;0;0.1622;0.2268;0.7153
$G2_{24}$,$M2_{14}$;C3;1;0.1472;0.2362;0.6233
$G2_{14}$,$M2_{12}$;C3;1;0.241;0.2462;0.9789
$G2_{13}$,$M2_{12}$;C3;1;0.2339;0.2376;0.9844
$G2_{24}$,$M2_{13}$;C3;1;0.2522;0.2589;0.9739
$G2_{23}$,$M2_{23}$;C3;1;0.2382;0.2867;0.8311
$G2_{24}$,$G2_{13}$;C2;1;0.2189;0.2367;0.9246
$G2_{14}$,$G2_{14}$;C2;1;0.2186;0.219;0.9983
$G2_{34}$,$G2_{34}$;C2;1;0.3684;0.3948;0.9332
$G2_{34}$,$G2_{34}$,$G2_{34}$;C2;1;0.2281;0.2517;0.9062
$G2_{34}$,$G2_{24}$;C2;1;0.2667;0.2764;0.9649
$G2_{14}$,$G1_{3}$;C1;1;0.1395;0.1941;0.7184
$G1_{2}$,$G2_{34}$;C1;1;0.1957;0.197;0.9933
$G2_{34}$,$G1_{1}$;C1;1;0.1899;0.2648;0.7172
$G2_{34}$,$G1_{2}$;C1;1;0.1769;0.1861;0.9503
$G1_{4}$,$G2_{23}$;C1;1;0.4366;0.4479;0.9747
$G1_{2}$,$G1_{4}$,$G1_{3}$;C1;0;0.2411;0.3303;0.7298
$G1_{4}$,$G1_{4}$;C0;1;0.4536;0.4771;0.9508
$G1_{1}$,$G1_{4}$;C0;1;0.3557;0.4914;0.7239
$G1_{3}$,$G1_{4}$;C0;1;0.3358;0.3719;0.903
$G1_{1}$,$G1_{3}$;C0;1;0.2799;0.3085;0.9073
$G1_{4}$,$G1_{4}$,$G1_{4}$;C0;0;0.2525;0.2653;0.9515
$G1_{3}$,$G1_{3}$;C0;1;0.3307;0.3456;0.9569
$G1_{2}$,$G1_{2}$;C0;1;0.255;0.2629;0.9701
$G1_{2}$,$G1_{3}$;C0;1;0.2067;0.24;0.8615
$G1_{1}$,$G1_{1}$;C0;1;0.2823;0.284;0.9942
$G1_{2}$,$G1_{4}$;C0;1;0.6149;0.6197;0.9921
$G1_{2}$,$G1_{4}$,$G2_{23}$;C0;0;0.437;0.445;0.9818
$G1_{3}$,$G1_{1}$;C0;1;0.2386;0.3097;0.7703
$G1_{4}$,$M1_{2}$;-1;0;0.2085;0.2794;0.7461
$M2_{23}$,$G1_{1}$;-1;0;0.3522;0.3536;0.9961


==> Tables/utility_qo_31.csv <==
Gadget;Cluster;Prob.;Interestingness;Support;Cohesion;SRV 
DP$_{c,1}$,Holo$_{d(-1)}$,Holo$_{c(-1)}$,BS$_{a,d}$,BS$_{a,c}$;C0;1.0;0.1;0.1;1.0;$(4,4,2)$
Holo$_{d(2)}$,Holo$_{b(1)}$,BS$_{a,d}$,Holo$_{c(-2)}$,BS$_{c,d}$;C0;1.0;0.1;0.1001;0.9988;$(5,4,2)$
Holo$_{b(2)}$,Refl$_{c}$,Holo$_{a(-2)}$,BS$_{a,d}$,DP$_{d,1}$,BS$_{b,d}$;C0;1.0;0.0998;0.0998;1.0;$(5,4,2)$
Holo$_{a(2)}$,Holo$_{d(2)}$,Holo$_{a(1)}$,BS$_{a,b}$,BS$_{b,d}$;C0;1.0;0.0996;0.0996;1.0;$(7,6,3)$
Holo$_{d(1)}$,Refl$_{c}$,BS$_{c,d}$,Refl$_{b}$,BS$_{b,d}$;C0;1.0;0.0983;0.0986;0.9972;$(3,3,2)$
Holo$_{a(-2)}$,Holo$_{d(1)}$,BS$_{a,d}$,Holo$_{c(-2)}$,BS$_{a,b}$;C0;1.0;0.0833;0.1;0.8329;$(4,4,2)$
Holo$_{a(2)}$,Refl$_{a}$,Holo$_{a(1)}$,BS$_{a,b}$,Holo$_{c(-2)}$,BS$_{a,d}$;C0;1.0;0.083;0.0972;0.8543;$(3,3,2)$
BS$_{b,c}$,DP$_{b,1}$,Refl$_{d}$,Refl$_{b}$,BS$_{b,c}$;C0;1.0;0.0613;0.0981;0.6248;$(3,3,2)$
Holo$_{a(-2)}$,Refl$_{b}$,Holo$_{b(1)}$,BS$_{a,b}$,BS$_{b,d}$;C1;1.0;0.1;0.1;1.0;$(3,3,2)$
Holo$_{d(1)}$,Refl$_{d}$,Holo$_{b(2)}$,BS$_{b,d}$,Refl$_{d}$,BS$_{a,b}$;C1;0.0;0.0999;0.0999;1.0;$(4,4,2)$
Holo$_{b(2)}$,Refl$_{b}$,BS$_{a,b}$,Holo$_{d(2)}$,DP$_{a,1}$,BS$_{a,d}$;C1;0.0;0.0998;0.0998;1.0;$(5,4,3)$
Holo$_{b(-2)}$,DP$_{b,1}$,Holo$_{a(2)}$,BS$_{a,d}$,BS$_{b,d}$;C1;0.0;0.0997;0.0999;0.9982;$(5,4,2)$
Refl$_{a}$,Holo$_{b(1)}$,BS$_{a,b}$,Holo$_{a(-1)}$,BS$_{b,d}$;C1;1.0;0.0992;0.0994;0.9984;$(3,3,2)$
Refl$_{c}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$,Holo$_{d(1)}$;C1;1.0;0.0951;0.0955;0.9956;$(3,3,2)$
Holo$_{a(1)}$,Holo$_{d(-1)}$,Refl$_{c}$,BS$_{c,d}$,BS$_{b,d}$;C1;1.0;0.0827;0.0997;0.8296;$(3,3,2)$
Holo$_{a(-1)}$,Holo$_{c(-2)}$,Refl$_{b}$,BS$_{a,b}$,BS$_{b,d}$;C1;1.0;0.0824;0.0994;0.8293;$(3,3,2)$
Refl$_{d}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$,Holo$_{d(-2)}$;C1;1.0;0.0796;0.0958;0.8313;$(3,3,2)$
Holo$_{a(2)}$,Refl$_{a}$,Holo$_{a(1)}$,BS$_{a,b}$,BS$_{a,d}$;C1;1.0;0.07;0.0987;0.7097;$(3,3,2)$
BS$_{a,d}$,Refl$_{c}$,DP$_{c,1}$,BS$_{b,c}$;C2;1.0;0.1001;0.1001;1.0;$(3,3,2)$
DP$_{a,1}$,BS$_{a,d}$,Refl$_{c}$,BS$_{b,c}$;C2;1.0;0.1;0.1;1.0;$(3,3,2)$
DP$_{a,1}$,BS$_{a,d}$,Refl$_{b}$,BS$_{b,c}$;C2;1.0;0.1;0.1001;0.999;$(3,3,2)$
BS$_{b,c}$,DP$_{b,1}$,Refl$_{c}$,BS$_{b,c}$;C2;1.0;0.0996;0.0997;0.9987;$(3,3,2)$
DP$_{b,1}$,BS$_{b,c}$,Refl$_{d}$,BS$_{a,d}$;C2;1.0;0.0666;0.1;0.6658;$(3,3,2)$
Refl$_{c}$,BS$_{a,d}$,DP$_{c,1}$,BS$_{b,c}$;C2;1.0;0.0664;0.0996;0.6666;$(3,3,2)$
BS$_{a,d}$,Refl$_{c}$,DP$_{c,1}$,BS$_{b,c}$,Holo$_{d(1)}$;C3;1.0;0.0991;0.0991;1.0;$(3,3,2)$
DP$_{a,1}$,BS$_{a,d}$,Refl$_{b}$,BS$_{b,c}$,Holo$_{c(1)}$;C3;1.0;0.0978;0.0983;0.9953;$(3,3,2)$
DP$_{a,1}$,BS$_{a,d}$,Refl$_{c}$,BS$_{b,c}$,Holo$_{d(-2)}$;C3;1.0;0.0972;0.0972;1.0;$(3,3,2)$
Refl$_{d}$,Holo$_{d(-1)}$,BS$_{c,d}$,DP$_{b,1}$,BS$_{b,d}$;C3;1.0;0.0971;0.0975;0.9955;$(3,3,2)$
BS$_{b,c}$,DP$_{b,1}$,Refl$_{c}$,BS$_{b,c}$,Holo$_{d(2)}$;C3;1.0;0.0882;0.0903;0.9773;$(3,3,2)$
BS$_{a,d}$,Refl$_{c}$,DP$_{c,1}$,BS$_{b,c}$,Holo$_{a(2)}$;C3;1.0;0.0793;0.0959;0.8267;$(3,3,2)$
DP$_{a,1}$,BS$_{a,d}$,Refl$_{c}$,BS$_{b,c}$,Holo$_{a(2)}$;C3;1.0;0.0757;0.0918;0.8245;$(3,3,2)$
Refl$_{c}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$,DP$_{c,1}$;C3;1.0;0.0756;0.0911;0.8301;$(3,3,2)$
DP$_{c,1}$,Refl$_{b}$,Holo$_{b(-1)}$,BS$_{a,b}$,BS$_{a,d}$;C3;1.0;0.0707;0.0993;0.7117;$(3,3,2)$
DP$_{a,1}$,BS$_{a,d}$,Refl$_{c}$,BS$_{b,c}$,Refl$_{a}$;C3;0.0;0.0628;0.0889;0.7061;$(3,3,2)$
Refl$_{c}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$,DP$_{b,1}$;C3;1.0;0.0623;0.0873;0.7131;$(3,3,2)$
Holo$_{d(1)}$,Refl$_{c}$,BS$_{c,d}$,BS$_{b,d}$,DP$_{d,1}$;C3;1.0;0.0608;0.086;0.7068;$(3,3,2)$
Refl$_{d}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$,DP$_{d,1}$;C3;1.0;0.049;0.0884;0.554;$(3,3,2)$
Refl$_{c}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$;C4;1.0;0.0991;0.0996;0.9948;$(3,3,2)$
BS$_{b,d}$,BS$_{a,b}$,DP$_{b,1}$,Refl$_{b}$,BS$_{a,b}$;C4;1.0;0.0989;0.099;0.9988;$(3,2,2)$
Refl$_{a}$,Holo$_{b(1)}$,BS$_{a,b}$,BS$_{b,d}$;C4;1.0;0.0796;0.0997;0.7981;$(3,3,2)$
Holo$_{d(1)}$,Refl$_{c}$,BS$_{c,d}$,BS$_{b,d}$;C4;1.0;0.0789;0.0992;0.795;$(3,3,2)$
Refl$_{d}$,Holo$_{d(-1)}$,BS$_{c,d}$,BS$_{b,d}$;C4;1.0;0.0778;0.0979;0.7951;$(3,3,2)$
Holo$_{c(1)}$,Refl$_{c}$,BS$_{c,d}$,BS$_{b,d}$;C4;1.0;0.0565;0.099;0.571;$(3,3,2)$
Refl$_{a}$,Holo$_{b(1)}$,BS$_{a,b}$,BS$_{b,d}$,Refl$_{d}$;-1;0.0;0.0822;0.0989;0.831;$(3,3,2)$
